Revisiting Power Systems Time-domain Simulation Methods and Models

The changing nature of power systems dynamics is challenging present practices related to modeling and study of system-level dynamic behavior. While developing new techniques and models to handle the new modeling requirements, it is also critical to review some of the terminology used to describe existing simulation approaches and the embedded assumptions. This paper provides a first-principles review of the simplifications and transformation commonly used in the formulation of time-domain simulation models. It introduces a taxonomy and classification of time-domain simulation models depending on their frequency bandwidth, network representation, and software availability. Furthermore, it focuses on the fundamental aspects of averaging techniques, and model reduction approaches that result in modeling choices, and discusses the associated challenges and opportunities of applying these methods in systems with large shares of Inverter Based Resources (IBRs). The paper concludes with an illustrative simulation that compares the trajectories of an IBR-dominated system.

==> results/total_dcharge_2.csv <==
0,37054.73845
0.004040404,36524.33975
0.008080808,36063.5757
0.012121212,35662.24407
0.016161616,34812.96449
0.02020202,34349.64398
0.024242424,33897.37584
0.028282828,33371.29272
0.032323232,32910.54926
0.036363636,32339.98945
0.04040404,31633.97778
0.044444444,30381.18259
0.048484848,30297.39489
0.052525253,30110.29035
0.056565657,29941.11462
0.060606061,29903.41405
0.064646465,29830.55875
0.068686869,29682.7928
0.072727273,29548.02818
0.076767677,28492.55704
0.080808081,28405.95449
0.084848485,28324.7072
0.088888889,28244.79156
0.092929293,28152.22495
0.096969697,27953.332
0.101010101,27831.92459
0.105050505,26451.60776
0.109090909,25141.10475
0.113131313,25057.5304
0.117171717,24837.03189
0.121212121,24765.9957
0.125252525,24579.83816
0.129292929,24440.41875
0.133333333,24337.62454
0.137373737,23045.37763
0.141414141,22647.04086
0.145454545,22465.78393
0.149494949,22179.59765
0.153535354,22041.36715
0.157575758,21890.96628
0.161616162,21527.06327
0.165656566,21414.47432
0.16969697,18544.23225
0.173737374,15014.02367
0.177777778,11026.28286
0.181818182,9767.427927
0.185858586,8026.652882
0.18989899,7725.617887
0.193939394,7524.967615
0.197979798,7403.441657
0.202020202,7311.510014
0.206060606,6665.936789
0.21010101,6517.885112
0.214141414,5978.196171
0.218181818,5491.972637
0.222222222,4190.032775
0.226262626,3477.941042
0.23030303,3454.334297
0.234343434,3437.760573
0.238383838,2906.200163
0.242424242,2260.995322
0.246464646,1941.079446
0.250505051,1910.980176
0.254545455,1758.71558
0.258585859,1758.71558
0.262626263,1758.71558
0.266666667,1758.71558
0.270707071,1758.71558
0.274747475,1665.275743
0.278787879,1645.012557
0.282828283,1202.697434
0.286868687,1008.400173
0.290909091,865.3954395
0.294949495,865.3954395
0.298989899,681.6562325
0.303030303,629.4021965
0.307070707,532.9795499
0.311111111,532.9795499
0.315151515,296.8043755
0.319191919,260.1202607
0.323232323,260.1202607
0.327272727,260.1202607
0.331313131,125.3839755
0.335353535,85.32077604
0.339393939,85.32077604
0.343434343,85.32077604
0.347474747,85.32077604
0.351515152,0
0.355555556,0
0.35959596,0
0.363636364,0
0.367676768,0
0.371717172,0
0.375757576,0
0.37979798,0
0.383838384,0
0.387878788,0
0.391919192,0
0.395959596,0
0.4,0
1,0
1.5,0

==> results/total_nodcharge_2.csv <==
0,67265.22002
0.004040404,67265.22002
0.008080808,67265.22002
0.012121212,67265.22002
0.016161616,67265.22002
0.02020202,67265.22002
0.024242424,67265.22002
0.028282828,67265.22002
0.032323232,67265.22002
0.036363636,67265.22002
0.04040404,67265.22002
0.044444444,67265.22002
0.048484848,67265.22002
0.052525253,67265.22002
0.056565657,67265.22002
0.060606061,67265.22002
0.064646465,67265.22002
0.068686869,67135.99883
0.072727273,67135.99883
0.076767677,67135.99883
0.080808081,67135.99883
0.084848485,67135.99883
0.088888889,66911.22679
0.092929293,66860.34871
0.096969697,66601.08407
0.101010101,66310.118
0.105050505,65515.76835
0.109090909,64974.30146
0.113131313,64194.0431
0.117171717,63306.85191
0.121212121,62058.56199
0.125252525,60942.79375
0.129292929,59435.59547
0.133333333,55697.15889
0.137373737,52552.38618
0.141414141,48432.37598
0.145454545,43655.80185
0.149494949,39830.62755
0.153535354,35155.32248
0.157575758,29584.45376
0.161616162,23715.40179
0.165656566,18809.06558
0.16969697,14773.70895
0.173737374,10742.6206
0.177777778,7690.224157
0.181818182,5108.256734
0.185858586,2629.355502
0.18989899,1465.171876
0.193939394,809.254482
0.197979798,609.6127839
0.202020202,354.699449
0.206060606,59.68503955
0.21010101,0
0.214141414,0
0.218181818,0
0.222222222,0
0.391919192,0
0.395959596,0
0.4,0
1,0
1.5,0

==> results/total_sharing2.csv <==
0,67265.22002
0.030612245,65925.05308
0.06122449,55330.17201
0.091836735,47571.82051
0.12244898,41167.24008
0.153061224,37328.63872
0.183673469,34435.23325
0.214285714,31937.93491
0.244897959,29777.51328
0.275510204,28350.20439
0.306122449,26929.64905
0.336734694,25799.48082
0.367346939,24439.5241
0.397959184,23698.46022
0.428571429,22750.84063
0.459183673,21929.72967
0.489795918,21161.85998
0.520408163,20460.21227
0.551020408,19740.63163
0.581632653,18921.98466
0.612244898,18098.94518
0.642857143,17509.28144
0.673469388,16547.90715
0.704081633,15799.24999
0.734693878,14886.89789
0.765306122,13806.44017
0.795918367,12644.09418
0.826530612,11813.48411
0.857142857,10752.71458
0.887755102,10073.29354
0.918367347,9402.945034
0.948979592,8510.894788
0.979591837,7971.058796
1.010204082,7382.890227
1.040816327,6854.194529
1.071428571,5927.869619
1.102040816,2575.438109
1.132653061,1498.30596
1.163265306,776.9401809
1.193877551,262.3948693
1.224489796,59.68503955
1.255102041,59.68503955
1.285714286,0
1.469387755,0
1.5,0

==> results/total_standalone2.csv <==
0,61150.20002
0.030612245,61083.90321
0.06122449,60140.35874
0.091836735,54918.32416
0.12244898,47467.809
0.153061224,41714.7713
0.183673469,37453.09076
0.214285714,34058.96456
0.244897959,31276.48364
0.275510204,28894.60958
0.306122449,26808.95968
0.336734694,24940.59094
0.367346939,23252.55198
0.397959184,21703.51153
0.428571429,20274.5518
0.459183673,18942.98337
0.489795918,17690.04082
0.520408163,16474.01512
0.551020408,15327.12844
0.581632653,14229.26555
0.612244898,13176.01945
0.642857143,12121.15051
0.673469388,11128.36969
0.704081633,10202.27147
0.734693878,9275.047808
0.765306122,8371.295772
0.795918367,7448.067851
0.826530612,6489.108728
0.857142857,5562.915477
0.887755102,4513.391935
0.918367347,3545.970679
0.948979592,2725.73238
0.979591837,1866.649751
1.010204082,1274.221097
1.040816327,838.8472653
1.071428571,517.552614
1.102040816,202.2730571
1.132653061,117.9000187
1.163265306,46.76380073
1.193877551,14.58742104
1.224489796,2.827128855
1.255102041,2.283450229
1.285714286,0
1.316326531,0
1.469387755,0
1.5,0
